The Long Filament of PSR J2030+4415

New X-ray and optical observations shed light on the remarkable X-ray filament of the Gamma-ray pulsar PSR~J2030+4415. Images of the associated H$\alpha$ bow shock's evolution over the past decade compared with its velocity structure provide an improved kinematic distance of $\sim$0.5kpc. These velocities also imply that the pulsar spin axis lies $\sim 15^\circ$ from the proper motion axis which is close to the plane of the sky. The multi-bubble shock structure indicates that the bow shock stand-off was compressed to a small value $\sim 20-30$y ago when the pulsar broke through the bow shock to its present bubble. This compression allowed multi-TeV pulsar $e^\pm$ to escape to the external ISM, lighting up an external magnetic field structure as the `filament'. The narrow filament indicates excellent initial confinement and the full $15^\prime$ ($2.2$~pc=7~lt-y) projected length of the filament indicates rapid $e^\pm$ propagation to its end. Spectral variation along the filament suggests that the injected particle energy evolved during the break-through event.

==> referee.txt <==
The article presents the results of detailed observations of the extended asymmetric X-ray jet of PSR2030+4415, previously discovered by the same authors.
Jets from bow shock nebulae are a direct evidence, together with TeV halos, of the efficient escape of energetic particles from evolved pulsar wind nebulae. As so, they are extremely interesting as probe of the role of pulsars as CRs factories, and very topical in present high-energy astrophysics research. Those jets also illuminate the geometry of the outer magnetic field, and can be then used to get insights on the ISM properties.

I found the paper very interesting and well presented, and I recommend publication after the authors address the few points listed below.

L34-36 -> "they generally seemed to be connected with fast moving pulsars producing Halpha bow shock structures"
Only a part of the known bow shocks have actually been detected in Halpha, while X-ray jets have been also observed in systems showing no Halpha emission at all (as the case of the Lighthouse nebula, having the most extended jet known ~11pc). I would then not conclude that long jets are in general connected with bow shocks producing Halpha emission with the present data.

-> Now L32-42.  We list references for the most prominent long filaments as requested. We retain the proposed connection with Halpha structures since even the Lighthouse is not excluded (the discoverers themselves note that their Halpha image has too much diffuse emission to detect or exclude an Halpha bow shock).

L40-41 -> can you please give a number for "small forward stand off distance", referring to n0 and v characteristic of J2030? This would be useful also in the following of the paper.
-> lines 40-41 provide the generic expression for the small standoff. However, there are reasons that we do not (and should not) give specific values for J2030. 1) As argued in the paper, the effective density n0 (and hence standoff r0) have been varying dramatically over the time the filament formed. 2) even quoting the present value would not make sense since, being inside the lead bubble, the structure has not settled down to a steady-state bow shock where r_0, n_0 estimates can be quantitative. It is thus best not to quote a number.

L45 -> in the formula for the gyro-radius a c is missed: rg=\gamma m_e c^2/(eB)
-> Fixed

L56 -> For completeness I would add a citation to Barkov & Lyutikov 2019 (first evidence of possible escape depending on the mutual geometry of the pwn and its field and the ISM one) and Olmi & Bucciantini 2019 (first model for the jet formation and its dependence on the particles energy), cited later in section 3. A citation to Bucciantini 2018 (MNRAS 480, 5419 - modeling particles propagation in the bow shock magnetic field, showing that asymmetric escape is possible thanks to currents) seems also missed.
-> OK, we have added the three requested references at the end of this paragraph

L51-52 -> Please add references of observations of other systems having X-ray asymmetric jets.
-> done with the three examples given in L34-37

L82-83 -> If the panels of Fig. 2 have the declared size of 3.4"x3.7", the dashed red circle of the leftmost panel, indicating the apex bubble dimension in the last epoch, seems to have a diameter of 0.85". How this compares with the declared radii at the three epochs of 1.18"-1.45"-1.71"?

Caption of Fig.2 -> "Each panel covers 3.4"x3.7". This is of course not the case for the second from the left (2015.6 IFU), please correct the caption accordingly.
--> yes this was a typo for 13.4"x13.7". It has been fixed and the size of the IFU field has been noted in the caption

L125 -> Wilkin(2000) is not appearing as a reference, please transform it in a citation.
-> Fixed

L128 -> Please give references for "modern pulsar models that associate the gamma-ray emission to..."
-> too large a literature! We clarified by noting that outer magnetosphere and wind current sheet models both beam to the spin equator -- the interested reader can trace literature from that.

Comment to "X-ray spectrum" -> can the authors comment on the possibility of getting any information on the spectral index variation in the direction orthogonal to the filament with their data? There is only a comment in the conclusion regarding this very interesting point.
--> as requested we add a sentence at the end of the section that cross filament variations would be of interest, but we lack the sensitivity to probe these (as already indicated in the conclusion). 

Figure 5-> I found the caption of this figure a bit misleading, since it is described as "the magnetic geometry close to the PW TS", that is not drawn in the figure. I think it can be more efficiently described as the geometry of the magnetic field at the magnetopause, in the vicinity of the contact discontinuity between the PWN and the outer medium.
--> Changed the caption

There is a typo -> escpe.
-> Fixed

"This is enhanced by reconnection..." here the authors mention that asymmetric reconnection is preferred if the inclination angle between the pulsar velocity and spin down axis is small. Actually previous works shown that asymmetric escape is likely to occur proven that inclination is different from either 0{degree sign} and 90{degree sign}, provided that current sheets maintain their coherence (e.g. Bucciantini 2018). RMHD simulations also show that highly asymmetric jets can be produced in case of theta_Omega,v =45{degree sign} (e.g. Olmi & Bucciantini 2019).
-> we amended by changing 'is small' to '< pi/2'. Since the polarity symmetry is broken by the external field even for theta_Omega=0, we are reluctant to exclude the very small angle case. Perhaps future simulations can address this more completely.
